Crowdsourcing Ground Truth for Medical Relation Extraction

Cognitive computing systems require human labeled data for evaluation, and often for training. The standard practice used in gathering this data minimizes disagreement between annotators, and we have found this results in data that fails to account for the ambiguity inherent in language. We have proposed the CrowdTruth method for collecting ground truth through crowdsourcing, that reconsiders the role of people in machine learning based on the observation that disagreement between annotators provides a useful signal for phenomena such as ambiguity in the text. We report on using this method to build an annotated data set for medical relation extraction for the $cause$ and $treat$ relations, and how this data performed in a supervised training experiment. We demonstrate that by modeling ambiguity, labeled data gathered from crowd workers can (1) reach the level of quality of domain experts for this task while reducing the cost, and (2) provide better training data at scale than distant supervision. We further propose and validate new weighted measures for precision, recall, and F-measure, that account for ambiguity in both human and machine performance on this task.

==> readme.txt <==
ACM Transactions and Journals (small trim Size) 
-----------------------------------------------------------------

The following files are available in the acmlarge.zip archive:

acmsmall.cls	     			- This is V1.8 of the LaTeX2e class file for the 'acmsmall template/format'
ACM-Reference-Format-Journals.bst	- This is the bibliography style file for the New ACM Reference Format (March 2012)
acmsmall-sample-bibfile.bib		- This is the bibliography database file
acmsmall-guide.pdf			- This is a PDF of the "author guidelines' for the acmlsmall template
acm-update.pdf			        - This is a PDF of documentation updates
acmsmall-sample.pdf			- This is a PDF file showing what YOU should obtain
					  when YOU compile the sample source .tex file

acmsmall-sample.tex			- the revised (v2) source sample .tex file 
acmsmall-sample.bbl			- the bbl file as a result of 'BibTeX'ing 
acmsmall-mouse.eps			- Graphics file used in sample
acmsmall-mouse.pdf			- a graphics file in PDF format, (compatible with pdflatex)
readme.txt				- This file!

Happy (La)TeXing!!!


